Follow-up Observations of the Neptune Mass Transiting Extrasolar Planet HAT-P-11b

We have confirmed the existence of the transiting super Neptune extrasolar planet HAT-P-11b. On May 1, 2009 UT the transit of HAT-P-11b was detected at the University of Arizona's 1.55m Kuiper Telescope with 1.7 millimag rms accuracy. We find a central transit time of T_c = 2454952.92534+/-0.00060 BJD; this transit occurred 80+/-73 seconds sooner than previous measurements (71 orbits in the past) would have predicted. Hence, our transit timing rules out the presence of any large (>200 s) deviations from the ephemeris of Bakos et al. (2009). We obtain a slightly more accurate period of P=4.8878045+/-0.0000043 days. We measure a slightly larger planetary radius of R_p=0.452+/-0.020 R_J (5.07+/-0.22 R_earth) compared to Bakos and co-workers' value of 0.422+/-0.014 R_J (4.73+/-0.16 R_earth). Our values confirm that HAT-P-11b is very similar to GJ 436b (the only other known transiting super Neptune) in radius and other bulk properties.

==> astrph.txt <==
We have confirmed the existence of the transiting super Neptune
extrasolar planet HAT-P-11b. On May 1, 2009 UT the transit of
HAT-P-11b was detected at the University of Arizona's 1.55m Kuiper
Telescope with 1.7 millimag rms accuracy. We find a central transit
time of T_c = 2454952.92534+/-0.00060 BJD; this transit occurred
80+/-73 seconds sooner than previous measurements (71 orbits in the
past) would have predicted. Hence, our transit timing rules out the
presence of any large (>200 s) deviations from the ephemeris of Bakos
et al. (2009). We obtain a slightly more accurate period of
P=4.8878045+/-0.0000043 days. We measure a slightly larger planetary
radius of R_p=0.452+/-0.020 R_J (5.07+/-0.22 R_earth) compared
to Bakos and co-workers' value of 0.422+/-0.014 R_J (4.73+/-0.16
R_earth). Our values confirm that HAT-P-11b is very similar to GJ
436b (the only other known transiting super Neptune) in radius and
other bulk properties.

